Significance of Softmax-based Features in Comparison to Distance Metric Learning-based Features

The extraction of useful deep features is important for many computer vision tasks. Deep features extracted from classification networks have proved to perform well in those tasks. To obtain features of greater usefulness, end-to-end distance metric learning (DML) has been applied to train the feature extractor directly. However, in these DML studies, there were no equitable comparisons between features extracted from a DML-based network and those from a softmax-based network. In this paper, by presenting objective comparisons between these two approaches under the same network architecture, we show that the softmax-based features perform competitive, or even better, to the state-of-the-art DML features when the size of the dataset, that is, the number of training samples per class, is large. The results suggest that softmax-based features should be properly taken into account when evaluating the performance of deep features.

==> IEEE-manuscripts-arXiv.txt <==
*Can an author post his manuscript on a preprint server such as ArXiv?
Yes. The IEEE recognizes that many authors share their unpublished manuscripts on public
sites. Once manuscripts have been accepted for publication by IEEE, an author is required to
post an IEEE copyright notice on his preprint. Upon publication, the author must replace the
preprint with either 1) the full citation to the IEEE work with Digital Object Identifiers (DOI)
or a link to the paperfs abstract in IEEE Xplore, or 2) the accepted version only (not the IEEEpublished
version), including the IEEE copyright notice and full citation, with a link to the
final, published paper in IEEE Xplore.
